The GUAPOS project:III. Characterization of the O- and N-bearing complex organic molecules content and search for chemical differentiation

The G31.41+0.31 Unbiased ALMA sPectral Observational Survey (GUAPOS) project targets the hot molecular core (HMC) G31.41+0.31 (G31), to unveil the complex chemistry of one of the most chemically rich high-mass star-forming regions outside the Galactic Center (GC). In the third paper of the project, we present a study of nine O-bearing (CH$_3$OH, $^{13}$CH$_3$OH, CH$_3^{18}$OH, CH$_3$CHO, CH$_3$OCH$_3$, CH$_3$COCH$_3$ , C$_2$H$_5$OH, aGg'-(CH$_2$OH)$_2$, and gGg'-(CH$_2$OH)$_2$) and six N-bearing (CH$_3$CN, $^{13}$CH$_3$CN, CH$_3^{13}$CN, C$_2$H$_3$CN, C$_2$H$_5$CN, and C$_2$H$_5^{13}$CN) complex organic molecules toward G31. The aim of this work is to characterize the abundances in one of the most chemically-rich hot molecular cores outside the GC and to search for a possible chemical segregation between O-bearing and N-bearing species in G31, which hosts four compact sources as seen with higher angular resolution data. Observations were carried out with the interferometer ALMA and covered the entire Band 3 from 84 to 116 GHz ($\sim 32$ GHz bandwidth) with an angular resolution of $1.2''$ ($\sim4400\,\mathrm{au}$). The spectrum has been analyzed with the tool SLIM of MADCUBA to determine the physical parameters of the emitting gas. Moreover, we have analyzed the morphology of the emission of the molecular species. We have compared the abundances w.r.t methanol of COMs in G31 with other twenty-seven sources, including other hot molecular cores inside and outside the Galactic Center, hot corinos, shocked regions, envelopes around young stellar objects, and quiescent molecular clouds, and with chemical models. Different species peak at slightly different positions, and this, together with the different central velocities of the lines obtained from the spectral fitting, point to chemical differentiation of selected O-bearing species.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
